Efficient Bird Eye View Proposals for 3D Siamese Tracking

Tracking vehicles in LIDAR point clouds is a challenging task due to the sparsity of the data and the dense search space. The lack of structure in point clouds impedes the use of convolution filters usually employed in 2D object tracking. In addition, structuring point clouds is cumbersome and implies losing fine-grained information. As a result, generating proposals in 3D space is expensive and inefficient. In this paper, we leverage the dense and structured Bird Eye View (BEV) representation of LIDAR point clouds to efficiently search for objects of interest. We use an efficient Region Proposal Network and generate a small number of object proposals in 3D. Successively, we refine our selection of 3D object candidates by exploiting the similarity capability of a 3D Siamese network. We regularize the latter 3D Siamese network for shape completion to enhance its discrimination capability. Our method attempts to solve both for an efficient search space in the BEV space and a meaningful selection using 3D LIDAR point cloud. We show that the Region Proposal in the BEV outperforms Bayesian methods such as Kalman and Particle Filters in providing proposal by a significant margin and that such candidates are suitable for the 3D Siamese network. By training our method end-to-end, we outperform the previous baseline in vehicle tracking by 12% / 18% in Success and Precision when using only 16 candidates.

==> imgs/Experiments-Proposals/Car.csv <==
topk	Ours_KF	Succ_Ours_KF	Prec_Ours_KF	Best_KF	Succ_Best_KF	Prec_Best_KF	Ours_PF	Succ_Ours_PF	Prec_Ours_PF	Best_PF	Succ_Best_PF	Prec_Best_PF	Ours_RPN	Succ_Ours_RPN	Prec_Ours_RPN	Best_RPN	Succ_Best_RPN	Prec_Best_RPN
0	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00
1	5.199408468244085/3.0614103362391036	5.20	3.06	5.170454545454545/3.004436488169365	5.17	3.00	5.716531755915318/3.591453922789539	5.72	3.59	5.588262764632629/3.416562889165629	5.59	3.42	34.57736612702366/45.6584682440846	34.58	45.66	34.57736612702366/45.6584682440846	34.58	45.66
10	18.279576587795766/23.028564757160645	18.28	23.03	15.58732876712329/19.194349315068497	15.59	19.19	13.790161892901619/15.236067870485678	13.79	15.24	11.27288293897883/11.915161892901619	11.27	11.92	35.20314445828145/47.3809153175591	35.20	47.38	54.234900373599004/70.635896637608	54.23	70.64
16	24.028331257783314/32.011052303860524	24.03	32.01	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	36.28424657534247/50.9795298879203	36.28	50.98	57.89383561643837/75.7903953922789	57.89	75.79
20	24.877334993773353/33.3832503113325	24.88	33.38	26.395703611457037/34.79288605230386	26.40	34.79	21.26992528019926/26.732098381070983	21.27	26.73	19.447540473225406/23.867216687422165	19.45	23.87	36.490504358655045/50.058764009962	36.49	50.06	59.33764009962641/77.8148349937733	59.34	77.81
40	31.660024906600256/44.47361457036114	31.66	44.47	35.39414694894147/47.8462795765878	35.39	47.85	27.0384495641345/35.74571917808219	27.04	35.75	27.048879202988793/34.560242839352426	27.05	34.56	34.62562266500623/46.8142901618928	34.63	46.81	62.01276463262766/81.2503891656288	62.01	81.25
60	35.714196762141974/49.53167808219179	35.71	49.53	39.41671855541719/53.243228518057286	39.42	53.24	30.226183063511833/40.281288916562886	30.23	40.28	31.44318181818182/40.47999688667496	31.44	40.48	34.78907222914073/48.5320672478206	34.79	48.53	63.2697696139477/82.72766189290162	63.27	82.73
80	37.23396637608967/52.7133405977584	37.23	52.71	43.03315691158157/58.1390099626401	43.03	58.14	31.584682440846827/42.448163138231635	31.58	42.45	33.70750311332503/43.44357098381071	33.71	43.44	34.90270859277708/47.4046544209215	34.90	47.40	63.69785180572853/83.2682129514321	63.70	83.27
100	38.33079078455791/54.457892278953935	38.33	54.46	43.76618929016189/59.04584371108344	43.77	59.05	31.861145703611463/42.56888231631382	31.86	42.57	35.95781444582815/46.21232876712328	35.96	46.21	33.352272727272734/44.772338107098	33.35	44.77	63.76478829389789/83.2946762141967	63.76	83.29
120	39.47042341220423/56.0700498132005	39.47	56.07	45.83421544209216/61.5502801992528	45.83	61.55	34.32098381070984/46.34199875466999	34.32	46.34	37.3879202988792/48.04210772104607	37.39	48.04	34.57736612702366/48.2919520547945	34.58	48.29	63.860523038605244/83.426603362391	63.86	83.43
140	40.17294520547945/56.549034869240344	40.17	56.55	44.877801992528035/59.66578455790784	44.88	59.67	35.39103362391034/48.40706724782068	35.39	48.41	38.96606475716065/50.25451432129513	38.97	50.25	32.70470112079701/44.4030199252802	32.70	44.40	63.84962640099625/83.3705635118306	63.85	83.37
147	39.869396014943966/55.54047322540473	39.87	55.54	43.7/58.3	43.70	58.30	34.2/46.4	34.20	46.40	38.4/49.5	38.40	49.50	31.460927770859275/43.040161892901	31.46	43.04	63.945361145703615/83.516111457036	63.95	83.52
160	40.587795765877964/57.13566313823162	40.59	57.14	45.38371731008718/60.4917496886675	45.38	60.49	35.33312577833126/47.83966376089664	35.33	47.84	39.895859277708595/51.46396326276463	39.90	51.46	32.526463262764636/43.927070361145	32.53	43.93	63.90877957658782/83.5986145703611	63.91	83.60
180	41.34869240348692/58.52708592777086	41.35	58.53	49.09900373599005/64.67450186799502	49.10	64.67	36.898661270236616/50.03471357409713	36.90	50.03	42.11348069738481/54.35406288916563	42.11	54.35	0/0	0.00	0.00	64.1648505603985/83.76284246575341	64.16	83.76

==> imgs/Experiments-Proposals/Car_backup.csv <==
topk	Ours_KF	Succ_Ours_KF	Prec_Ours_KF	Best_KF	Succ_Best_KF	Prec_Best_KF	Ours_PF	Succ_Ours_PF	Prec_Ours_PF	Best_PF	Succ_Best_PF	Prec_Best_PF	Ours_RPN	Succ_Ours_RPN	Prec_Ours_RPN	Best_RPN	Succ_Best_RPN	Prec_Best_RPN
0	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00
1	5.199408468244085/3.0614103362391036	5.20	3.06	5.170454545454545/3.004436488169365	5.17	3.00	5.716531755915318/3.591453922789539	5.72	3.59	5.588262764632629/3.416562889165629	5.59	3.42	37.532689912826896/51.050747198007	37.53	51.05	37.532689912826896/51.050747198007	37.53	51.05
10	18.279576587795766/23.028564757160645	18.28	23.03	15.58732876712329/19.194349315068497	15.59	19.19	13.790161892901619/15.236067870485678	13.79	15.24	11.27288293897883/11.915161892901619	11.27	11.92	34.823318804483186/48.085694271481	34.82	48.09	55.114414694894165/71.972291407222	55.11	71.97
16	24.028331257783314/32.011052303860524	24.03	32.01	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	35.81802615193026/49.5038138231631	35.82	49.50	58.67450186799502/77.1598692403486	58.67	77.16
20	24.877334993773353/33.3832503113325	24.88	33.38	26.395703611457037/34.79288605230386	26.40	34.79	21.26992528019926/26.732098381070983	21.27	26.73	19.447540473225406/23.867216687422165	19.45	23.87	34.85756537982565/48.4639632627646	34.86	48.46	59.659869240348684/78.265488792029	59.66	78.27
40	31.660024906600256/44.47361457036114	31.66	44.47	35.39414694894147/47.8462795765878	35.39	47.85	27.0384495641345/35.74571917808219	27.04	35.75	27.048879202988793/34.560242839352426	27.05	34.56	37.49688667496887/52.1513075965130	37.50	52.15	63.24564134495642/82.8416874221668	63.25	82.84
60	35.714196762141974/49.53167808219179	35.71	49.53	39.41671855541719/53.243228518057286	39.42	53.24	30.226183063511833/40.281288916562886	30.23	40.28	31.44318181818182/40.47999688667496	31.44	40.48	36.78315691158157/52.6171388542963	36.78	52.62	63.56008717310089/83.3226961394769	63.56	83.32
80	37.23396637608967/52.7133405977584	37.23	52.71	43.03315691158157/58.1390099626401	43.03	58.14	31.584682440846827/42.448163138231635	31.58	42.45	33.70750311332503/43.44357098381071	33.71	43.44	33.5398505603985/45.65691158156912	33.54	45.66	63.608343711083435/83.323085305105	63.61	83.32
100	38.33079078455791/54.457892278953935	38.33	54.46	43.76618929016189/59.04584371108344	43.77	59.05	31.861145703611463/42.56888231631382	31.86	42.57	35.95781444582815/46.21232876712328	35.96	46.21	33.40909090909091/45.8168586550435	33.41	45.82	63.84262141967623/83.4849782067247	63.84	83.48
120	39.47042341220423/56.0700498132005	39.47	56.07	45.83421544209216/61.5502801992528	45.83	61.55	34.32098381070984/46.34199875466999	34.32	46.34	37.3879202988792/48.04210772104607	37.39	48.04	33.206724782067255/44.861846201743	33.21	44.86	63.8293897882939/83.51883561643835	63.83	83.52
140	40.17294520547945/56.549034869240344	40.17	56.55	44.877801992528035/59.66578455790784	44.88	59.67	35.39103362391034/48.40706724782068	35.39	48.41	38.96606475716065/50.25451432129513	38.97	50.25	34.089352428393525/48.109044209215	34.09	48.11	63.92512453300127/83.6075653798256	63.93	83.61
147	39.869396014943966/55.54047322540473	39.87	55.54	43.7/58.3	43.70	58.30	34.2/46.4	34.20	46.40	38.4/49.5	38.40	49.50	32.884495641344955/45.268913449564	32.88	45.27	63.97571606475718/83.6102895392278	63.98	83.61
160	40.587795765877964/57.13566313823162	40.59	57.14	45.38371731008718/60.4917496886675	45.38	60.49	35.33312577833126/47.83966376089664	35.33	47.84	39.895859277708595/51.46396326276463	39.90	51.46	31.909246575342465/42.896559775840	31.91	42.90	63.90877957658782/83.5986145703611	63.91	83.60
180	41.34869240348692/58.52708592777086	41.35	58.53	49.09900373599005/64.67450186799502	49.10	64.67	36.898661270236616/50.03471357409713	36.90	50.03	42.11348069738481/54.35406288916563	42.11	54.35	0/0	0.00	0.00	64.1648505603985/83.76284246575341	64.16	83.76

==> imgs/Experiments-Proposals/Cyclist.csv <==
topk	Ours_KF	Succ_Ours_KF	Prec_Ours_KF	Best_KF	Succ_Best_KF	Prec_Best_KF	Ours_PF	Succ_Ours_PF	Prec_Ours_PF	Best_PF	Succ_Best_PF	Prec_Best_PF	Ours_RPN	Succ_Ours_RPN	Prec_Ours_RPN	Best_RPN	Succ_Best_RPN	Prec_Best_RPN
0	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00
1	5.412337662337664/4.603896103896103	5.41	4.60	5.5941558441558445/5.3441558441558445	5.59	5.34	5.191558441558442/3.3879870129870127	5.19	3.39	5.220779220779222/3.558441558441558	5.22	3.56	40.56818181818182/80.3571428571428	40.57	80.36	40.56818181818182/80.3571428571428	40.57	80.36
10	15.902597402597404/35.91233766233766	15.90	35.91	16.087662337662337/36.274350649350644	16.09	36.27	6.366883116883118/6.594155844155843	6.37	6.59	7.431818181818182/15.353896103896101	7.43	15.35	45.56818181818182/82.2402597402597	45.57	82.24	57.51623376623377/85.0487012987013	57.52	85.05
16	21.370129870129873/48.10227272727273	21.37	48.10	0/0	0.00	0.00	7.0/8.079545454545455	7.00	8.08	0/0	0.00	0.00	44.62662337662338/81.8344155844155	44.63	81.83	58.490259740259745/85.243506493506	58.49	85.24
20	24.525974025974026/52.62175324675324	24.53	52.62	26.68831168831169/56.6737012987013	26.69	56.67	6.8603896103896105/7.948051948051948	6.86	7.95	11.896103896103899/30.217532467532465	11.90	30.22	43.23051948051948/81.1525974025974	43.23	81.15	59.253246753246756/85.243506493506	59.25	85.24
40	28.334415584415588/56.94967532467533	28.33	56.95	34.98051948051948/67.37337662337661	34.98	67.37	8.701298701298702/11.525974025974026	8.70	11.53	18.363636363636367/46.95454545454545	18.36	46.95	42.66233766233766/79.2694805194805	42.66	79.27	59.43181818181819/85.3733766233766	59.43	85.37
60	37.006493506493506/66.29220779220779	37.01	66.29	37.58116883116883/68.92857142857142	37.58	68.93	8.756493506493507/12.24025974025974	8.76	12.24	21.282467532467535/52.50487012987013	21.28	52.50	42.46753246753247/79.8214285714285	42.47	79.82	59.43181818181819/85.3733766233766	59.43	85.37
80	39.87012987012987/69.60227272727272	39.87	69.60	40.04545454545455/70.0616883116883	40.05	70.06	9.581168831168831/13.319805194805195	9.58	13.32	22.89935064935065/55.54545454545454	22.90	55.55	40.77922077922078/77.9383116883116	40.78	77.94	59.43181818181819/85.3733766233766	59.43	85.37
100	39.584415584415595/65.91720779220779	39.58	65.92	41.061688311688314/71.00487012987014	41.06	71.00	10.51948051948052/14.027597402597403	10.52	14.03	26.412337662337666/59.31980519480519	26.41	59.32	42.532467532467535/79.626623376623	42.53	79.63	59.43181818181819/85.3733766233766	59.43	85.37
120	38.77272727272727/66.28896103896105	38.77	66.29	45.14935064935065/74.8814935064935	45.15	74.88	10.045454545454547/13.61525974025974	10.05	13.62	26.363636363636363/59.21266233766234	26.36	59.21	41.769480519480524/76.590909090909	41.77	76.59	59.43181818181819/85.3733766233766	59.43	85.37
140	41.52922077922078/70.44155844155844	41.53	70.44	45.07467532467533/75.58766233766234	45.07	75.59	10.805194805194805/13.899350649350652	10.81	13.90	28.402597402597404/62.27110389610389	28.40	62.27	33.490259740259745/62.150974025974	33.49	62.15	59.43181818181819/85.3733766233766	59.43	85.37
147	41.19155844155844/70.97564935064936	41.19	70.98	0/0	0.00	0.00	10.62012987012987/14.386363636363635	10.62	14.39	0/0	0.00	0.00	38.29545454545455/68.7824675324675	38.30	68.78	59.43181818181819/85.3733766233766	59.43	85.37
160	39.811688311688314/68.17694805194806	39.81	68.18	46.9935064935065/77.24512987012987	46.99	77.25	10.230519480519481/13.329545454545453	10.23	13.33	28.46103896103896/61.66071428571428	28.46	61.66	37.71103896103896/64.3831168831168	37.71	64.38	59.43181818181819/85.3733766233766	59.43	85.37
180	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00

==> imgs/Experiments-Proposals/Pedestrian.csv <==
topk	Ours_KF	Succ_Ours_KF	Prec_Ours_KF	Best_KF	Succ_Best_KF	Prec_Best_KF	Ours_PF	Succ_Ours_PF	Prec_Ours_PF	Best_PF	Succ_Best_PF	Prec_Best_PF	Ours_RPN	Succ_Ours_RPN	Prec_Ours_RPN	Best_RPN	Succ_Best_RPN	Prec_Best_RPN
0	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00
1	3.570302233902761/1.7973883048620238	3.57	1.80	3.5978975032851523/1.929287122207621	3.60	1.93	3.5364651773981612/1.3285972404730617	3.54	1.33	3.519875164257557/1.3036300919842312	3.52	1.30	4.7897503285151135/7.33902759526938	4.79	7.34	4.7897503285151135/7.3390275952693	4.79	7.34
10	7.302890932982919/15.243676084099866	7.30	15.24	9.482752956636006/25.187171484888307	9.48	25.19	3.7849868593955334/2.4906373193166886	3.78	2.49	4.403088042049935/8.70918199737188	4.40	8.71	17.295499342969777/41.4738009198423	17.30	41.47	42.12302890932983/78.9725689881734	42.12	78.97
16	9.091162943495402/20.072437582128778	9.09	20.07	0/0	0.00	0.00	3.9288764783180037/2.885183968462549	3.93	2.89	0/0	0.00	0.00	15.896846254927727/39.1269710906701	15.90	39.13	46.29270696452037/84.8940538764783	46.29	84.89
20	10.719283837056505/25.423291721419183	10.72	25.42	17.30880420499343/44.1246714848883	17.31	44.12	4.048455978975033/3.36112023653088	4.05	3.36	6.570795006570303/21.77283180026281	6.57	21.77	17.886005256241788/47.8063403416557	17.89	47.81	46.18758212877792/84.7577201051248	46.19	84.76
40	13.471419185282524/31.722322601839686	13.47	31.72	26.331800262812095/58.3525788436268	26.33	58.35	4.433475689881735/4.4973718791064385	4.43	4.50	10.184789750328514/35.25763797634691	10.18	35.26	15.105124835742444/37.5225854139290	15.11	37.52	47.306997371879106/85.072273324572	47.31	85.07
60	13.141097240473064/29.88173455978975	13.14	29.88	29.416064388961892/61.832375164257556	29.42	61.83	4.664914586070959/5.065045992115637	4.66	5.07	12.821616294349543/41.95154402102497	12.82	41.95	13.929862023653088/33.6649967148488	13.93	33.66	47.229796320630754/84.954829172141	47.23	84.95
80	15.779730617608408/34.25985545335085	15.78	34.26	32.88994743758213/66.25386005256242	32.89	66.25	4.705157687253615/5.049934296977661	4.71	5.05	15.550098554533509/47.841409329829176	15.55	47.84	13.479796320630753/32.7488501971090	13.48	32.75	47.24622207621551/84.9416885676741	47.25	84.94
100	16.14865308804205/35.727414586070964	16.15	35.73	33.34855453350854/65.05543692509855	33.35	65.06	5.057818659658345/5.734231274638634	5.06	5.73	17.386826544021027/51.74211563731931	17.39	51.74	13.31553876478318/32.22322601839684	13.32	32.22	47.24786465177399/84.9425098554533	47.25	84.94
120	17.655387647831805/37.627299605781864	17.66	37.63	34.49425098554534/66.20819645203679	34.49	66.21	5.261498028909331/6.400459921156374	5.26	6.40	19.43840341655716/55.595269382391585	19.44	55.60	12.570630749014452/28.8501971090670	12.57	28.85	47.24786465177399/84.9425098554533	47.25	84.94
140	18.242444152431013/37.780469776609735	18.24	37.78	36.678219448094616/68.57728318002628	36.68	68.58	5.198915900131405/6.026199080157687	5.20	6.03	20.89257555847569/57.08032194480946	20.89	57.08	11.762483574244415/26.1021681997371	11.76	26.10	47.24786465177399/84.9425098554533	47.25	84.94
147	17.39701051248358/36.61259855453351	17.40	36.61	0/0	0.00	0.00	5.316031537450723/6.329007884362681	5.32	6.33	0/0	0.00	0.00	12.148488830486203/26.8117608409986	12.15	26.81	47.24786465177399/84.9425098554533	47.25	84.94
160	18.179533508541397/37.77028580814717	18.18	37.77	36.990801576872535/67.79385676741131	36.99	67.79	5.4160643889618925/6.4027595269382385	5.42	6.40	21.304533508541393/56.90341655716162	21.30	56.90	11.273817345597898/24.2119743758212	11.27	24.21	47.24786465177399/84.9425098554533	47.25	84.94
180	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00	0/0	0.00	0.00
